Fast IDentity Online with Anonymous Credentials (FIDO-AC)

Web authentication is a critical component of today's Internet and the digital world we interact with. The FIDO2 protocol enables users to leverage common devices to easily authenticate to online services in both mobile and desktop environments following the passwordless authentication approach based on cryptography and biometric verification. However, there is little to no connection between the authentication process and users' attributes. More specifically, the FIDO protocol does not specify methods that could be used to combine trusted attributes with the FIDO authentication process generically and allows users to disclose them to the relying party arbitrarily. In essence, applications requiring attributes verification (e.g. age or expiry date of a driver's license, etc.) still rely on ad-hoc approaches, not satisfying the data minimization principle and not allowing the user to vet the disclosed data. A primary recent example is the data breach on Singtel Optus, one of the major telecommunications providers in Australia, where very personal and sensitive data (e.g. passport numbers) were leaked. This paper introduces FIDO-AC, a novel framework that combines the FIDO2 authentication process with the user's digital and non-shareable identity. We show how to instantiate this framework using off-the-shelf FIDO tokens and any electronic identity document, e.g., the ICAO biometric passport (ePassport). We demonstrate the practicality of our approach by evaluating a prototype implementation of the FIDO-AC system.

==> changes.txt <==
* 2022-09-29
ESORICS 2022, JCEng 2021--2022 (Sept)

* 2022-09-08
SAC 2020, SAC 2021

* 2022-08-20
PoPETS 2022 (Issue 2-3)

* 2022-08-11
EPRINT up to 2022/1039, NIST PQC Selected Algorithms and Round 4 Algorithms

* 2022-07-14
IMACC 2021, NDSS 1996, NDSS 2021

* 2022-06-14
ACISP 2021, ACNS 2021, ASIACCS 2021-2022

* 2022-06-09
ASIACRYPT 2021, TCC 2021, EUROCRYPT 2022

* 2022-05-16
EPRINT up to 2022/568

* 2022-04-26
ESORICS 2021, LATINCRYPT 2021

* 2022-02-20
CSF 2021, PoPETS 2022 (Issue 1), USENIX 2021, CCS 2021, IEEE S&P 2021

* 2022-01-26
JC 2020 (Number 4), JC 2021 (Numbers 3-4), JC 2022 (Number 1)

* 2022-01-21
EPRINT 2020, EPRINT 2021, EPRINT 2022 (up to 2022/079)

* 2021-10-07
ToSC 2021 (Issues 1-3)

* 2021-09-29
TCHES 2021 (Issue 4)

* 2021-08-24
PoPETS 2021 (Numbers 2-4)

* 2021-08-16
CRYPTO 2021, EUROCRYPT 2021

* 2020-07-15
TCHES 2021 (Issue 3)

* 2021-06-22
ToSC 2020 (Issues 3-4)

* 2021-05-21
PKC 2021, RSA 2021

* 2021-03-16
SODA 2021

* 2021-03-02
ICISC 2020, TCHES 2021 (Issue 2), JC 2021 (Number 2)

* 2021-02-08
COSADE 2020, ITCS 2021

* 2021-02-01
FOCS 2020, JC 2021 (Number 1), PoPETS 2021 (Number 1)

* 2020-12-18
ASIACRYPT 2020, CANS 2020, ICICS 2020, INDOCRYPT 2020, ISC 2020, LATIN 2020, PROVSEC 2020, TCC 2020, WISA 2020

* 2020-12-04
TCHES 2021 (Issue 1)

* 2020-12-01
EPRINT 2020 (up to 2020/1496)

* 2020-11-30
CSF 2007-2020

* 2020-11-09
ASIACCS 2020, CCS 2020, PoPETS 2020 (Number 4)

* 2020-09-30
ACNS 2020 (Part II), PoPETS 2020

* 2020-09-17
ESORICS 2020, NDSS 2020, SCN 2020, TRUSTBUS 2020

* 2020-09-03
ACNS 2020 (Part I), IEEE SP 2020, IWSEC 2020, JCEng 2020 (Number 3), PODC 2020, TCHES 2020 (Issue 4)

* 2020-08-20
FC 2020, FCW 2020, USENIX 2020

* 2020-08-13
ACISP 2020, CRYPTO 2020

* 2020-07-28
ToSC 2019 (Issue 4), ToSC 2020 (Issues 1-2), TOSC 2020 (NIST Special Issue)

* 2020-07-24
AFRICACRYPT 2020, ICALP 2020 

* 2020-07-02
TCHES 2020 (Issue 3)

* 2020-06-26
ITC 2020, STOC 2020, JC 2020 (Number 3)

* 2020-05-26
FCW 2019, JCEng 2020 (Numbers 1-2), JC 2020 (Number 2)

* 2020-05-05
EUROCRYPT 2020

* 2020-05-03
PKC 2020

* 2020-04-16
ICICS 2019, PQCRYPTO 2020

* 2020-03-20
TCHES 2020 (Issue 2)

* 2020-02-19
ICISC 2019, RSA 2020, JC 2020 (Number 1)

* 2020-02-07
SAC 2019, WISA 2019, SODA 2020

* 2020-01-09
FOCS 2019, ITCS 2020

* 2019-12-29
EPRINT (up to 2019/1483)

* 2019-12-17
IMA 2019, INDOCRYPT 2019

* 2019-11-27
ASIACRYPT 2019, TCC 2019

* 2019-11-20
TCHES 2020 (Issue 1)

* 2019-11-18
ACM CCS 2019, CANS 2019, COSADE 2019, FC 2019, JCEng 2019 (Number 4)

* 2019-10-09
FC 2018, JC 2019 (Number 4), ToSC 2019 (Issue 3)

* 2019-10-03
PROVSEC 2019, IEEE SP 2019

* 2019-09-27
JCEng 2019, PoPETS 2019, USENIX 2019

* 2019-09-19
ASIACCS 2019, ESORICS 2019, LATINCRYPT 2019, PQCRYPTO 2019

* 2019-09-06
ISC 2019, TRUSTBUS 2019

* 2019-08-16
CRYPTO 2019, IWSEC 2019, LATINCRYPT 2017, PODC 2019, JC 2019 (Numbers 2-3), TCHES 2019 (Issue 4)

* 2019-07-18
ICALP 2019

* 2019-07-04
ACISP 2019, AFRICACRYPT 2019

* 2019-06-24
STOC 2019, ToSC 2019 (Issue 2)

* 2019-06-03
ACNS 2019

* 2019-05-21
NIST PQC STANDARDIZATION ROUND 2

* 2019-05-15
EUROCRYPT 2019

* 2019-05-09
WISA 2018, NDSS 2019, TCHES 2019 (Issue 3)

* 2019-04-10
JC 2019 (Number 1), PKC 2019

* 2019-03-07
TCHES 2019 (Issue 2), ToSC 2019 (Issue 1)

* 2019-03-04
RSA 2019

* 2019-02-27
COSADE 2012-2018, FSW 2018, JCEng 2011-2018

* 2019-02-22
USENIX 1993-2018

* 2019-02-20
PETS 2002-2014, PoPETS 2015-2018

* 2019-01-29
ICISC 2018, SAC 2018

* 2019-01-10
ITCS 2019, SODA 2019

* 2019-01-09
JC 2019 (Number 1)

* 2019-01-03
FOCS 2018, INDOCRYPT 2018


